Adaptive Learning for Moving Target defence: Enhancing Cybersecurity Strategies

In this work, we model Moving Target Defence (MTD) as a partially observable stochastic game between an attacker and a defender. The attacker tries to compromise the system through probing actions, while the defender minimizes the risk by reimaging the system, balancing between performance cost and security level. We demonstrate that the optimal strategies for both players follow a threshold structure. Based on this insight, we propose a structure-aware policy gradient reinforcement learning algorithm that helps both players converge to the Nash equilibrium. This approach enhances the defender's ability to adapt and effectively counter evolving threats, improving the overall security of the system. Finally, we validate the proposed method through numerical simulations.

==> data_files/50_alpha_01_gamma01_C_A_80.csv <==
0.1,0.0937874471827494,-0.014890537950381484,-0.9444400007987135
0.2,0.174926194795586,-0.014934471627638257,-0.9555500054688955
0.30000000000000004,0.2755447967328908,-0.014963966405856103,-0.9555500024363051
0.4,0.3580051900629484,-0.014994786115588141,-0.9555500024363051
0.5,0.4566087005658282,-0.015031672828953872,-0.9555500024363051
0.6,0.5401869465819693,-0.015053032481909463,-0.9555500024363051
0.7000000000000001,0.6226134649533758,-0.015084570318894937,-0.9555500024363051
0.8,0.7234115115006367,-0.015145431554719778,-0.9555500024363051
0.9,0.8059387233754066,-0.015171806626529154,-0.9555500024363051
1.0,0.9062019849810733,-0.01520103749383558,-0.9555500024363051


==> data_files/50_alpha_01_gamma01_C_A_90.csv <==
0.1,0.0937874471827494,-0.015337601283378416,-0.9999950016941629
0.2,0.174926194795586,-0.015369870281583022,-1.0055500057734257
0.30000000000000004,0.2755447967328908,-0.01539174354356679,-1.0055500027408382
0.4,0.3580051900629484,-0.015414776229954638,-1.0055500027408382
0.5,0.4566087005658282,-0.01544257683802249,-1.0055500027408382
0.6,0.5401869465819693,-0.015458789825387221,-1.0055500027408382
0.7000000000000001,0.6226134649533758,-0.015482880029520389,-1.0055500027408382
0.8,0.7234115115006367,-0.01552986942710687,-1.0055500027408382
0.9,0.8059387233754066,-0.015550433353430648,-1.0055500027408382
1.0,0.9062019849810733,-0.015573362409839196,-1.0055500027408382


==> data_files/50_alpha_07_gamma01_C_A_001.csv <==
0.1,0.09293530886273133,-0.010425480986449647,-0.5555492464149758
0.2,0.1748027028971147,-0.010952323112197295,-0.5555495569729678
0.30000000000000004,0.2754805641048967,-0.011190512784932449,-0.5555496513698107
0.4,0.35796716078509094,-0.011382693171051972,-0.5555497126105261
0.5,0.45664716454806675,-0.011575632081662814,-0.5555497632498184
0.6,0.5409255129030944,0.011023821669751669,-0.6055500031991506
0.7000000000000001,0.640982657385582,0.011229444748897628,-0.60555000319915
0.8,0.7250776399813108,0.011230016606926945,-0.60555000319915
0.9,0.8254554774449215,0.03187985826972415,-0.6055500003045718
1.0,0.9072522020036803,0.05242694471514326,-0.6055500003045718


==> data_files/50_alpha_07_gamma05_C_A_001.csv <==
0.1,-0.12909434707791867,-0.011011647937617013,-0.0999511724228923
0.2,-0.07211051518036565,-0.011031307261621564,-0.0999511724228923
0.30000000000000004,0.1524948305969369,-0.011484894506008763,-2.5999414326010526
0.4,0.19422422533479602,-0.011749301533363468,-2.5999437063091246
0.5,0.5002849767654457,-0.011922926604340753,-2.599944901071405
0.6,0.29601988497100656,-0.012056954616746914,-2.599945690460548
0.7000000000000001,0.3558597849893729,-0.01214366600616939,-2.599946147239564
0.8,0.3984650488981334,-0.012334959709086673,-2.599947024483988
0.9,0.45704228720615636,-0.012451829804554867,-2.5999474830724747
1.0,0.5003063963273223,-0.012515467600593726,-2.599947711040983


==> data_files/50_alpha_08_gamma01_C_A_001.csv <==
0.1,0.0937874471827494,-0.01591116056956313,-0.5555499969192352
0.2,0.174926194795586,-0.01591345355305459,-0.5555499969269904
0.30000000000000004,0.2755447967328908,-0.015915047352031537,-0.5555499969323683
0.4,0.3580051900629484,-0.01591676091483959,-0.5555499969381424
0.5,0.4566087005658282,-0.015918878408604144,-0.5555499969452626
0.6,0.5401869465819693,-0.015920138630650605,-0.5555499969494941
0.7000000000000001,0.6226134649533758,-0.015911721444666127,-0.6055500033371563
0.8,0.7234115115006367,-0.015894254105912633,-0.6055500033371563
0.9,0.8059387233754066,-0.0158863730843665,-0.6055500003045718
1.0,0.9062019849810733,-0.01587728343240825,-0.6055500003045718


==> data_files/50_alpha_10_gamma20_C_A_10.csv <==
0.1,0.08983691233615126,0.49938213802191944,-1.0062400000342056
0.2,0.19399978889853528,0.49925467271123425,-1.2549968000342808
0.30000000000000004,0.2367060813016473,0.4990516945473904,-1.2549968000342808
0.4,0.31773928225731723,0.4988276130471714,-1.2549968000342808
0.5,0.39897975127740626,0.49850811389010546,-1.2549968000342808
0.6,0.4799842008229815,0.4815347865517937,-1.2549968000342808
0.7000000000000001,0.5618376466462344,0.48096544449744866,-1.2549968000342808
0.8,0.64334543293855,0.4805547683969164,-1.2549968000342808
0.9,0.724827827052894,0.4804312448018871,-1.2549968000342808
1.0,0.8053425401046067,0.4800980177844308,-1.2549968000342808


==> data_files/50_alpha_10_gamma20_C_A_100.csv <==
0.1,0.07404130451518433,-0.011457541314795507,-1.0624957888220157
0.2,0.19400889021597764,-0.011311499321138499,-1.2999968003426208
0.30000000000000004,0.23593007300665164,-0.011159899195689632,-1.2999968003426208
0.4,0.3172171818986681,-0.010845835889622766,-1.2999968003426208
0.5,0.3984877382478802,0.0930068390262816,-1.2999968003426208
0.6,0.48041561157820895,0.11359222172946856,-1.2999968003426208
0.7000000000000001,0.5619252375298608,0.1545860403690474,-1.2999968003426208
0.8,0.642970695443906,0.19564628846200763,-1.2999968003426208
0.9,0.7247615242185753,0.23629153855331586,-1.2999968003426208
1.0,0.8058347385154134,0.3182057214435166,-1.2999968003426208


==> data_files/50_alpha_10_gamma20_C_A_20.csv <==
0.1,0.0905739730200342,0.46036155482905683,-1.0124960000684984
0.2,0.19413489866492248,0.45991418139331,-1.2599968000685409
0.30000000000000004,0.23662943917241253,0.45951826599866874,-1.2599968000685409
0.4,0.31771404438292794,0.45921783744057987,-1.2599968000685409
0.5,0.3990107417867564,0.4589206222789202,-1.2599968000685409
0.6,0.4803764568722728,0.4585856842791567,-1.2599968000685409
0.7000000000000001,0.5614390318816772,0.4399573519330951,-1.2599968000685409
0.8,0.6432878786720064,0.43926342895853415,-1.2599968000685409
0.9,0.7247770868699632,0.43904271269217027,-1.2599968000685409
1.0,0.8054118008751207,0.43845106418206026,-1.2599968000685409


==> data_files/50_alpha_10_gamma20_C_A_40.csv <==
0.1,0.07402652695416095,-0.010443256726884733,-1.0249914213107636
0.2,0.19456365550103133,0.049114078979982524,-1.2699968001370607
0.30000000000000004,0.2367432820992588,0.05001093326103317,-1.2699968001370607
0.4,0.3172338655713288,0.06973458267703356,-1.2699968001370607
0.5,0.39860970041583893,0.11059173624887905,-1.2699968001370607
0.6,0.4800378774921358,0.13099567373334073,-1.2699968001370607
0.7000000000000001,0.5615307753930772,0.17182739600765976,-1.2699968001370607
0.8,0.6430326214676765,0.21265577752916207,-1.2699968001370607
0.9,0.7243714329469656,0.2557770870511035,-1.2699968001370607
1.0,0.805741739794783,0.3350853178833742,-1.2699968001370607


==> data_files/50_alpha_10_gamma20_C_A_50.csv <==
0.1,0.07403005328733162,-0.010689898352868175,-1.0312395480169037
0.2,0.19452350916919056,0.03219528316772303,-1.2749968001713208
0.30000000000000004,0.2366794966945117,0.047802787896285684,-1.2749968001713208
0.4,0.3171693846380759,0.06858411688533442,-1.2749968001713208
0.5,0.398749918062711,0.10959200659445877,-1.2749968001713208
0.6,0.4799842008229815,0.1299449651485895,-1.2749968001713208
0.7000000000000001,0.5614522072705358,0.1707618407379594,-1.2749968001713208
0.8,0.6429356075555541,0.211577233721472,-1.2749968001713208
0.9,0.7243862352119512,0.2523933507408349,-1.2749968001713208
1.0,0.8058031608869467,0.33402684808808725,-1.2749968001713208


==> data_files/50_alpha_20_gamma20_C_A_10.csv <==
0.1,0.08984659896137749,0.31713823449043654,-1.0062400000342056
0.2,0.19399978889853528,0.317005540467935,-1.2549968065552848
0.30000000000000004,0.2530642822900027,0.31683481744148906,-1.2549968065552848
0.4,0.3281890196746618,0.3168285390241139,-1.2549968065552848
0.5,0.40000266589089495,0.31666795257287383,-1.2549968000342808
0.6,0.48105593962510973,0.31637831424503854,-1.2549968000342808
0.7000000000000001,0.5623456911638579,0.3160558067754937,-1.2549968000342808
0.8,0.643741701776533,0.31592968604898175,-1.2549968000342808
0.9,0.724216332548713,0.3156896698321705,-1.2549968000342808
1.0,0.805704410083481,0.31540395785421227,-1.2549968000342808

